Fast Tensor Product Schwarz Smoothers for High-Order Discontinuous Galerkin Methods

In this article, we discuss the efficient implementation of powerful domain decomposition smoothers for multigrid methods for high order discontinuous Galerkin (DG) finite element methods. In particular, we study the inversion of matrices associated to mesh cells and to the patches around a vertex, respectively, in order to obtain fast local solvers for additive and multiplicative subspace correction methods. The effort of inverting local matrices for tensor product polynomials of degree $k$ is reduced from $\mathcal O(k^{3d})$ to $\mathcal O(dk^{d+1})$ by exploiting the separability of the differential operator and resulting low rank representation of its inverse as a prototype for more general low rank representations.

==> grids/cell-dg.tikz <==
\begin{tikzpicture}[thick]
  \coordinate (P) at (1.,1.);
  \fill[color=slategrey] (P) rectangle ($(P) + (1.,1.)$);

  \foreach \i in {0,...,3} \draw (\i,0) -- (\i,3);
  \foreach \j in {0,...,3} \draw (0,\j) -- (3,\j);
\end{tikzpicture}


==> grids/cell-patch-dg.tikz <==
\begin{tikzpicture}[thick]

% draw a checkerboard (cells are not framed)  
\coordinate (P) at (1,1);
\draw[draw=white,fill=slategrey] (P) rectangle ($(P) + (1,1)$) node [pos=.5]{$K_j$};

% draw the frame, i.e. the corresponding mesh
\foreach \i in {0,...,3} \draw (\i,0) -- (\i,3);
\foreach \j in {0,...,3} \draw (0,\j) -- (3,\j);

\end{tikzpicture}

==> grids/vertex-patch-dg.tikz <==
\begin{tikzpicture}[thick]
  \coordinate (P) at (1.,1.);
  \fill[color=slategrey] (P) rectangle ($(P) + (2.,2.)$);

  \foreach \i in {0,...,4} \draw (\i,0) -- (\i,4);
  \foreach \j in {0,...,4} \draw (0,\j) -- (4,\j);
\end{tikzpicture}

